Efficient Inference of Sub-Item Id-based Sequential Recommendation Models with Millions of Items

Transformer-based recommender systems, such as BERT4Rec or SASRec, achieve state-of-the-art results in sequential recommendation. However, it is challenging to use these models in production environments with catalogues of millions of items: scaling Transformers beyond a few thousand items is problematic for several reasons, including high model memory consumption and slow inference. In this respect, RecJPQ is a state-of-the-art method of reducing the models' memory consumption; RecJPQ compresses item catalogues by decomposing item IDs into a small number of shared sub-item IDs. Despite reporting the reduction of memory consumption by a factor of up to 50x, the original RecJPQ paper did not report inference efficiency improvements over the baseline Transformer-based models. Upon analysing RecJPQ's scoring algorithm, we find that its efficiency is limited by its use of score accumulators for each item, which prevents parallelisation. In contrast, LightRec (a non-sequential method that uses a similar idea of sub-ids) reported large inference efficiency improvements using an algorithm we call PQTopK. We show that it is also possible to improve RecJPQ-based models' inference efficiency using the PQTopK algorithm. In particular, we speed up RecJPQ-enhanced SASRec by a factor of 4.5 x compared to the original SASRec's inference method and by a factor of 1.56 x compared to the method implemented in RecJPQ code on a large-scale Gowalla dataset with more than a million items. Further, using simulated data, we show that PQTopK remains efficient with catalogues of up to tens of millions of items, removing one of the last obstacles to using Transformer-based models in production environments with large catalogues.

==> data/simulated_experiment_results.csv <==
,num_items,item_code_bytes,mRT,method
0,1000,4,0.716090202331543,PQTopK
1,1000,4,1.5568733215332031,RecJPQ
2,1000,4,0.5649328231811523,Matrix Multiplication
3,1000,8,0.7424354553222656,PQTopK
4,1000,8,2.2096633911132812,RecJPQ
5,1000,16,0.7940530776977539,PQTopK
6,1000,16,3.5299062728881836,RecJPQ
7,1000,32,0.8895397186279297,PQTopK
8,1000,32,6.185054779052734,RecJPQ
9,1000,64,1.1141300201416016,PQTopK
10,1000,64,11.376500129699707,RecJPQ
11,10000,4,1.0175704956054688,PQTopK
12,10000,4,1.8155574798583984,RecJPQ
13,10000,4,1.0671615600585938,Matrix Multiplication
14,10000,8,1.016378402709961,PQTopK
15,10000,8,2.6450157165527344,RecJPQ
16,10000,16,1.1659860610961914,PQTopK
17,10000,16,4.166007041931152,RecJPQ
18,10000,32,1.2290477752685547,PQTopK
19,10000,32,7.209181785583496,RecJPQ
20,10000,64,1.4466047286987305,PQTopK
21,10000,64,13.812661170959473,RecJPQ
22,100000,4,1.4995336532592773,PQTopK
23,100000,4,2.8737783432006836,RecJPQ
24,100000,4,11.954307556152344,Matrix Multiplication
25,100000,8,1.7865896224975586,PQTopK
26,100000,8,4.5166015625,RecJPQ
27,100000,16,2.316594123840332,PQTopK
28,100000,16,7.887482643127441,RecJPQ
29,100000,32,3.3556222915649414,PQTopK
30,100000,32,14.250993728637695,RecJPQ
31,100000,64,6.112098693847656,PQTopK
32,100000,64,27.983546257019043,RecJPQ
33,1000000,4,5.05518913269043,PQTopK
34,1000000,4,7.69805908203125,RecJPQ
35,1000000,4,111.63651943206787,Matrix Multiplication
36,1000000,8,9.038925170898438,PQTopK
37,1000000,8,20.470261573791504,RecJPQ
38,1000000,16,26.827335357666016,PQTopK
39,1000000,16,38.756370544433594,RecJPQ
40,1000000,32,53.09414863586426,PQTopK
41,1000000,32,80.12735843658447,RecJPQ
42,1000000,64,103.42657566070557,PQTopK
43,1000000,64,156.5948724746704,RecJPQ
44,10000000,4,83.56142044067383,PQTopK
45,10000000,4,142.72701740264893,RecJPQ
46,10000000,4,1111.6279363632202,Matrix Multiplication
47,10000000,8,146.64745330810547,PQTopK
48,10000000,8,253.03316116333008,RecJPQ
49,10000000,16,279.86276149749756,PQTopK
50,10000000,16,478.7825345993042,RecJPQ
51,10000000,32,514.1197443008423,PQTopK
52,10000000,32,975.9900569915771,RecJPQ
53,10000000,64,997.7787733078003,PQTopK
54,10000000,64,1847.6296663284302,RecJPQ
55,100000000,4,810.7450008392334,PQTopK
56,100000000,4,1339.789867401123,RecJPQ
57,100000000,8,1408.1816673278809,PQTopK
58,100000000,8,2516.1259174346924,RecJPQ
59,100000000,16,2619.5813417434692,PQTopK
60,100000000,16,4804.747819900513,RecJPQ
61,100000000,32,4964.165449142456,PQTopK
62,100000000,32,9592.008471488953,RecJPQ
63,100000000,64,9605.614304542542,PQTopK
64,100000000,64,18973.795890808105,RecJPQ
65,1000000000,4,7808.191776275635,PQTopK
66,1000000000,4,12793.585419654846,RecJPQ
67,1000000000,8,13573.415994644165,PQTopK
68,1000000000,8,24319.18954849243,RecJPQ

